Observing superluminous supernovae and long gamma ray bursts as potential birthplaces of repeating fast radio bursts

Superluminous supernovae (SLSNe) and long gamma ray bursts (LGRBs) have been proposed as progenitors of repeating Fast Radio Bursts (FRBs). In this scenario, bursts originate from the interaction between a young magnetar and its surrounding supernova remnant (SNR). Such a model could explain the repeating, apparently non-Poissonian nature of FRB121102, which appears to display quiescent and active phases. This bursting behaviour is better explained with a Weibull distribution, which includes parametrisation for clustering. We observed 10 SLSNe/LGRBs for 63 hours, looking for repeating FRBs with the Effelsberg-100 m radio telescope, but have not detected any bursts. We scale the burst rate of FRB121102 to an FRB121102-like source inhabiting each of our observed targets, and compare this rate to our upper burst rate limit on a source by source basis. By adopting a fiducial beaming fraction of 0.6, we obtain 99.99\% and 83.4\% probabilities that at least one, and at least half of our observed sources are beamed towards us respectively. One of our SLSN targets, PTF10hgi, is coincident with a persistent radio source, making it a possible analogue to FRB121102. We performed further observations on this source using the Effelsberg-100~m and Parkes-64~m radio telescopes. Assuming that PTF10hgi contains an FRB121102-like source, the probabilities of not detecting any bursts from a Weibull distribution during our observations are 14\% and 16\% for Effelsberg and Parkes respectively. We conclude by showing that a survey of many short observations increases burst detection probability for a source with Weibull distributed bursting activity.

==> README.txt <==
SLSNe.tex:
Main tex file, chapters are added with the "\input{}"
command.

Figures:
All figures are under the "figs" directory

Bibliography:
Bibliography is in bibby.bib and is called
in SLSNe.tex (the main tex file) using 
"\bibliographystyle{mnras}" and "\bibliography{bibby}".

List of chapter files:
abstract.tex
intro.tex
obs.tex
results.tex
discussion.tex

Figure and table tex files:
All figures and tables are contained within
their own tex files, and are called using the
"\input{}" command in their respective chapters.

List of table/figure tex files:
sources_table_new.tex
master_table.tex
rates_table_new.tex
UWL_rates.tex
CX_figure.tex
PAF_figure.tex
beamfracprob.tex
Pkplot.tex
P0plot.tex





